The Mason Test: A Defense Against Sybil Attacks in Wireless Networks Without Trusted Authorities

Wireless networks are vulnerable to Sybil attacks, in which a malicious node poses as many identities in order to gain disproportionate influence. Many defenses based on spatial variability of wireless channels exist, but depend either on detailed, multi-tap channel estimation - something not exposed on commodity 802.11 devices - or valid RSSI observations from multiple trusted sources, e.g., corporate access points - something not directly available in ad hoc and delay-tolerant networks with potentially malicious neighbors. We extend these techniques to be practical for wireless ad hoc networks of commodity 802.11 devices. Specifically, we propose two efficient methods for separating the valid RSSI observations of behaving nodes from those falsified by malicious participants. Further, we note that prior signalprint methods are easily defeated by mobile attackers and develop an appropriate challenge-response defense. Finally, we present the Mason test, the first implementation of these techniques for ad hoc and delay-tolerant networks of commodity 802.11 devices. We illustrate its performance in several real-world scenarios.

==> fig/sets.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sets.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{111.28433838bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82736883)%
    \put(0,0){\includegraphics[width=\unitlength]{sets.pdf}}%
    \put(0.59243274,0.34839668){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\setLS}}}%
    \put(0.84490726,0.34839668){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\setLNS}}}%
    \put(0.59243274,0.09673717){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\setTS}}}%
    \put(0.84433861,0.09673717){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\setC}}}%
    \put(0.28259097,0.34839668){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{Lying}}}%
    \put(0.28743937,0.09673717){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{Truthful}}}%
    \put(0.59243274,0.54729157){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(\setS)}}}%
    \put(0.84490742,0.54729157){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(\setNS)}}}%
    \put(0.44180644,0.34839668){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{(\setL)}}}%
    \put(0.44045854,0.09673717){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{(\setT)}}}%
    \put(0.59455989,0.67216393){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Sybil}}}%
    \put(0.84402281,0.76561823){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Non-}}}%
    \put(0.84703441,0.67216393){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{Sybil}}}%
  \end{picture}%
\endgroup%

